The Elusive Present: Hidden Past and Future Dependency and Why We Build Models

Modeling a temporal process as if it is Markovian assumes the present encodes all of the process's history. When this occurs, the present captures all of the dependency between past and future. We recently showed that if one randomly samples in the space of structured processes, this is almost never the case. So, how does the Markov failure come about? That is, how do individual measurements fail to encode the past? And, how many are needed to capture dependencies between the past and future? Here, we investigate how much information can be shared between the past and future, but not be reflected in the present. We quantify this elusive information, give explicit calculational methods, and draw out the consequences. The most important of which is that when the present hides past-future dependency we must move beyond sequence-based statistics and build state-based models.

==> logistic_pmi_data.dat <==
index	r	pmi	qmu	smu
472	3.2	0.0	0.0	0.0
110	3.20078201369	0.0	0.0	0.0
774	3.20156402737	0.0	0.0	0.0
982	3.20234604106	0.0	0.0	0.0
271	3.20312805474	0.0	0.0	0.0
723	3.20391006843	0.0	0.0	0.0
546	3.20469208211	0.0	0.0	0.0
377	3.2054740958	0.0	0.0	0.0
413	3.20625610948	0.0	0.0	0.0
919	3.20703812317	0.0	0.0	0.0
254	3.20782013685	0.0	0.0	0.0
773	3.20860215054	0.0	0.0	0.0
785	3.20938416422	0.0	0.0	0.0
742	3.21016617791	0.0	0.0	0.0
11	3.21094819159	0.0	0.0	0.0
384	3.21173020528	0.0	0.0	0.0
786	3.21251221896	0.0	0.0	0.0
528	3.21329423265	0.0	0.0	0.0
382	3.21407624633	0.0	0.0	0.0
358	3.21485826002	0.0	0.0	0.0
396	3.2156402737	0.0	0.0	0.0
145	3.21642228739	0.0	0.0	0.0
435	3.21720430108	0.0	0.0	0.0
769	3.21798631476	0.0	0.0	0.0
440	3.21876832845	0.0	0.0	0.0
454	3.21955034213	0.0	0.0	0.0
626	3.22033235582	0.0	0.0	0.0
702	3.2211143695	0.0	0.0	0.0
194	3.22189638319	0.0	0.0	0.0
554	3.22267839687	0.0	0.0	0.0
379	3.22346041056	0.0	0.0	0.0
387	3.22424242424	0.0	0.0	0.0
24	3.22502443793	0.0	0.0	0.0
394	3.22580645161	0.0	0.0	0.0
694	3.2265884653	0.0	0.0	0.0
530	3.22737047898	0.0	0.0	0.0
967	3.22815249267	0.0	0.0	0.0
112	3.22893450635	0.0	0.0	0.0
605	3.22971652004	0.0	0.0	0.0
948	3.23049853372	0.0	0.0	0.0
109	3.23128054741	0.0	0.0	0.0
789	3.23206256109	0.0	0.0	0.0
610	3.23284457478	0.0	0.0	0.0
319	3.23362658847	0.0	0.0	0.0
136	3.23440860215	0.0	0.0	0.0
211	3.23519061584	0.0	0.0	0.0
69	3.23597262952	0.0	0.0	0.0
71	3.23675464321	0.9999992800928936	0.9999992800928936	0.0
661	3.23753665689	0.9999992800928936	0.9999992800928936	0.0
406	3.23831867058	0.9999992800928936	0.9999992800928936	0.0
101	3.23910068426	0.9999992800928936	0.9999992800928936	0.0
210	3.23988269795	0.9999992800928936	0.9999992800928936	0.0
477	3.24066471163	0.9999992800928936	0.9999992800928936	0.0
430	3.24144672532	0.9999992800928936	0.9999992800928936	0.0
573	3.242228739	0.9999992800928936	0.9999992800928936	0.0
303	3.24301075269	0.9999992800928936	0.9999992800928936	0.0
75	3.24379276637	0.9999992800928936	0.9999992800928936	0.0
946	3.24457478006	0.9999992800928936	0.9999992800928936	0.0
292	3.24535679374	0.9999992800928936	0.9999992800928936	0.0
783	3.24613880743	0.9999992800928936	0.9999992800928936	0.0
241	3.24692082111	0.9999992800928936	0.9999992800928936	0.0
604	3.2477028348	0.9999992800928936	0.9999992800928936	0.0
45	3.24848484848	0.9999992800928936	0.9999992800928936	0.0
270	3.24926686217	0.9999992800928936	0.9999992800928936	0.0
164	3.25004887586	0.9999992800928936	0.9999992800928936	0.0
90	3.25083088954	0.9999992800928936	0.9999992800928936	0.0
872	3.25161290323	0.9999992800928936	0.9999992800928936	0.0
459	3.25239491691	0.9999992800928936	0.9999992800928936	0.0
38	3.2531769306	0.9999992800928936	0.9999992800928936	0.0
763	3.25395894428	0.9999992800928936	0.9999992800928936	0.0
204	3.25474095797	0.9999992800928936	0.9999992800928936	0.0
628	3.25552297165	0.9999992800928936	0.9999992800928936	0.0
324	3.25630498534	0.9999992800928936	0.9999992800928936	0.0
285	3.25708699902	0.9999992800928936	0.9999992800928936	0.0
283	3.25786901271	0.9999992800928936	0.9999992800928936	0.0
321	3.25865102639	0.9999992800928936	0.9999992800928936	0.0
36	3.25943304008	0.9999992800928936	0.9999992800928936	0.0
684	3.26021505376	0.9999992800928936	0.9999992800928936	0.0
711	3.26099706745	0.9999992800928936	0.9999992800928936	0.0
276	3.26177908113	0.9999992800928936	0.9999992800928936	0.0
309	3.26256109482	0.9999992800928936	0.9999992800928936	0.0
539	3.2633431085	0.9999992800928936	0.9999992800928936	0.0
238	3.26412512219	0.9999992800928936	0.9999992800928936	0.0
772	3.26490713587	0.9999992800928936	0.9999992800928936	0.0
931	3.26568914956	0.9999992800928936	0.9999992800928936	0.0
414	3.26647116325	0.9999992800928936	0.9999992800928936	0.0
2	3.26725317693	0.9999992800928936	0.9999992800928936	0.0
310	3.26803519062	0.9999992800928936	0.9999992800928936	0.0
1	3.2688172043	0.9999992800928936	0.9999992800928936	0.0
184	3.26959921799	0.9999992800928936	0.9999992800928936	0.0
760	3.27038123167	0.9999992800928936	0.9999992800928936	0.0
912	3.27116324536	0.9999992800928936	0.9999992800928936	0.0
698	3.27194525904	0.9999992800928936	0.9999992800928936	0.0
326	3.27272727273	0.9999992800928936	0.9999992800928936	0.0
172	3.27350928641	0.9999992800928936	0.9999992800928936	0.0
540	3.2742913001	0.9999992800928936	0.9999992800928936	0.0
852	3.27507331378	0.9999992800928936	0.9999992800928936	0.0
10	3.27585532747	0.9999992800928936	0.9999992800928936	0.0
543	3.27663734115	0.9999992800928936	0.9999992800928936	0.0
473	3.27741935484	0.9999992800928936	0.9999992800928936	0.0
953	3.27820136852	0.9999992800928936	0.9999992800928936	0.0
744	3.27898338221	0.9999992800928936	0.9999992800928936	0.0
969	3.27976539589	0.9999992800928936	0.9999992800928936	0.0
370	3.28054740958	0.9999992800928936	0.9999992800928936	0.0
245	3.28132942326	0.9999992800928936	0.9999992800928936	0.0
89	3.28211143695	0.9999992800928936	0.9999992800928936	0.0
288	3.28289345064	0.9999992800928936	0.9999992800928936	0.0
385	3.28367546432	0.9999992800928936	0.9999992800928936	0.0
329	3.28445747801	0.9999992800928936	0.9999992800928936	0.0
467	3.28523949169	0.9999992800928936	0.9999992800928936	0.0
777	3.28602150538	0.9999992800928936	0.9999992800928936	0.0
291	3.28680351906	0.9999992800928936	0.9999992800928936	0.0
751	3.28758553275	0.9999992800928936	0.9999992800928936	0.0
305	3.28836754643	0.9999992800928936	0.9999992800928936	0.0
40	3.28914956012	0.9999992800928936	0.9999992800928936	0.0
64	3.2899315738	0.9999992800928936	0.9999992800928936	0.0
767	3.29071358749	0.9999992800928936	0.9999992800928936	0.0
138	3.29149560117	0.9999992800928936	0.9999992800928936	0.0
140	3.29227761486	0.9999992800928936	0.9999992800928936	0.0
749	3.29305962854	0.9999992800928936	0.9999992800928936	0.0
602	3.29384164223	0.9999992800928936	0.9999992800928936	0.0
794	3.29462365591	0.9999992800928936	0.9999992800928936	0.0
14	3.2954056696	0.9999992800928936	0.9999992800928936	0.0
758	3.29618768328	0.9999992800928936	0.9999992800928936	0.0
638	3.29696969697	0.9999992800928936	0.9999992800928936	0.0
178	3.29775171065	0.9999992800928936	0.9999992800928936	0.0
342	3.29853372434	0.9999992800928936	0.9999992800928936	0.0
724	3.29931573803	0.9999992800928936	0.9999992800928936	0.0
933	3.30009775171	0.9999992800928936	0.9999992800928936	0.0
910	3.3008797654	0.9999992800928936	0.9999992800928936	0.0
518	3.30166177908	0.9999992800928936	0.9999992800928936	0.0
562	3.30244379277	0.9999992800928936	0.9999992800928936	0.0
448	3.30322580645	0.9999992800928936	0.9999992800928936	0.0
903	3.30400782014	0.9999992800928936	0.9999992800928936	0.0
4	3.30478983382	0.9999992800928936	0.9999992800928936	0.0
570	3.30557184751	0.9999992800928936	0.9999992800928936	0.0
422	3.30635386119	0.9999992800928936	0.9999992800928936	0.0
325	3.30713587488	0.9999992800928936	0.9999992800928936	0.0
352	3.30791788856	0.9999992800928936	0.9999992800928936	0.0
734	3.30869990225	0.9999992800928936	0.9999992800928936	0.0
647	3.30948191593	0.9999992800928936	0.9999992800928936	0.0
181	3.31026392962	0.9999992800928936	0.9999992800928936	0.0
974	3.3110459433	0.9999992800928936	0.9999992800928936	0.0
743	3.31182795699	0.9999992800928936	0.9999992800928936	0.0
788	3.31260997067	0.9999992800928936	0.9999992800928936	0.0
417	3.31339198436	0.9999992800928936	0.9999992800928936	0.0
70	3.31417399804	0.9999992800928936	0.9999992800928936	0.0
29	3.31495601173	0.9999992800928936	0.9999992800928936	0.0
677	3.31573802542	0.9999992800928936	0.9999992800928936	0.0
59	3.3165200391	0.9999992800928936	0.9999992800928936	0.0
854	3.31730205279	0.9999992800928936	0.9999992800928936	0.0
713	3.31808406647	0.9999992800928936	0.9999992800928936	0.0
170	3.31886608016	0.9999992800928936	0.9999992800928936	0.0
904	3.31964809384	0.9999992800928936	0.9999992800928936	0.0
431	3.32043010753	0.9999992800928936	0.9999992800928936	0.0
492	3.32121212121	0.9999992800928936	0.9999992800928936	0.0
759	3.3219941349	0.9999992800928936	0.9999992800928936	0.0
542	3.32277614858	0.9999992800928936	0.9999992800928936	0.0
337	3.32355816227	0.9999992800928936	0.9999992800928936	0.0
884	3.32434017595	0.9999992800928936	0.9999992800928936	0.0
800	3.32512218964	0.9999992800928936	0.9999992800928936	0.0
655	3.32590420332	0.9999992800928936	0.9999992800928936	0.0
885	3.32668621701	0.9999992800928936	0.9999992800928936	0.0
630	3.32746823069	0.9999992800928936	0.9999992800928936	0.0
881	3.32825024438	0.9999992800928936	0.9999992800928936	0.0
898	3.32903225806	0.9999992800928936	0.9999992800928936	0.0
640	3.32981427175	0.9999992800928936	0.9999992800928936	0.0
555	3.33059628543	0.9999992800928936	0.9999992800928936	0.0
633	3.33137829912	0.9999992800928936	0.9999992800928936	0.0
320	3.33216031281	0.9999992800928936	0.9999992800928936	0.0
418	3.33294232649	0.9999992800928936	0.9999992800928936	0.0
103	3.33372434018	0.9999992800928936	0.9999992800928936	0.0
511	3.33450635386	0.9999992800928936	0.9999992800928936	0.0
776	3.33528836755	0.9999992800928936	0.9999992800928936	0.0
579	3.33607038123	0.9999992800928936	0.9999992800928936	0.0
304	3.33685239492	0.9999992800928936	0.9999992800928936	0.0
495	3.3376344086	0.9999992800928936	0.9999992800928936	0.0
997	3.33841642229	0.9999992800928936	0.9999992800928936	0.0
74	3.33919843597	0.9999992800928936	0.9999992800928936	0.0
485	3.33998044966	0.9999992800928936	0.9999992800928936	0.0
383	3.34076246334	0.9999992800928936	0.9999992800928936	0.0
811	3.34154447703	0.9999992800928936	0.9999992800928936	0.0
819	3.34232649071	0.9999992800928936	0.9999992800928936	0.0
968	3.3431085044	0.9999992800928936	0.9999992800928936	0.0
798	3.34389051808	0.9999992800928936	0.9999992800928936	0.0
637	3.34467253177	0.9999992800928936	0.9999992800928936	0.0
563	3.34545454545	0.9999992800928936	0.9999992800928936	0.0
940	3.34623655914	0.9999992800928936	0.9999992800928936	0.0
217	3.34701857283	0.9999992800928936	0.9999992800928936	0.0
233	3.34780058651	0.9999992800928936	0.9999992800928936	0.0
456	3.3485826002	0.9999992800928936	0.9999992800928936	0.0
813	3.34936461388	0.9999992800928936	0.9999992800928936	0.0
547	3.35014662757	0.9999992800928936	0.9999992800928936	0.0
130	3.35092864125	0.9999992800928936	0.9999992800928936	0.0
746	3.35171065494	0.9999992800928936	0.9999992800928936	0.0
445	3.35249266862	0.9999992800928936	0.9999992800928936	0.0
243	3.35327468231	0.9999992800928936	0.9999992800928936	0.0
670	3.35405669599	0.9999992800928936	0.9999992800928936	0.0
538	3.35483870968	0.9999992800928936	0.9999992800928936	0.0
965	3.35562072336	0.9999992800928936	0.9999992800928936	0.0
523	3.35640273705	0.9999992800928936	0.9999992800928936	0.0
878	3.35718475073	0.9999992800928936	0.9999992800928936	0.0
401	3.35796676442	0.9999992800928936	0.9999992800928936	0.0
132	3.3587487781	0.9999992800928936	0.9999992800928936	0.0
121	3.35953079179	0.9999992800928936	0.9999992800928936	0.0
275	3.36031280547	0.9999992800928936	0.9999992800928936	0.0
450	3.36109481916	0.9999992800928936	0.9999992800928936	0.0
331	3.36187683284	0.9999992800928936	0.9999992800928936	0.0
601	3.36265884653	0.9999992800928936	0.9999992800928936	0.0
703	3.36344086022	0.9999992800928936	0.9999992800928936	0.0
865	3.3642228739	0.9999992800928936	0.9999992800928936	0.0
158	3.36500488759	0.9999992800928936	0.9999992800928936	0.0
344	3.36578690127	0.9999992800928936	0.9999992800928936	0.0
753	3.36656891496	0.9999992800928936	0.9999992800928936	0.0
224	3.36735092864	0.9999992800928936	0.9999992800928936	0.0
163	3.36813294233	0.9999992800928936	0.9999992800928936	0.0
498	3.36891495601	0.9999992800928936	0.9999992800928936	0.0
561	3.3696969697	0.9999992800928936	0.9999992800928936	0.0
226	3.37047898338	0.9999992800928936	0.9999992800928936	0.0
559	3.37126099707	0.9999992800928936	0.9999992800928936	0.0
507	3.37204301075	0.9999992800928936	0.9999992800928936	0.0
598	3.37282502444	0.9999992800928936	0.9999992800928936	0.0
869	3.37360703812	0.9999992800928936	0.9999992800928936	0.0
596	3.37438905181	0.9999992800928936	0.9999992800928936	0.0
156	3.37517106549	0.9999992800928936	0.9999992800928936	0.0
947	3.37595307918	0.9999992800928936	0.9999992800928936	0.0
202	3.37673509286	0.9999992800928936	0.9999992800928936	0.0
403	3.37751710655	0.9999992800928936	0.9999992800928936	0.0
32	3.37829912023	0.9999992800928936	0.9999992800928936	0.0
972	3.37908113392	0.9999992800928936	0.9999992800928936	0.0
67	3.37986314761	0.9999992800928936	0.9999992800928936	0.0
262	3.38064516129	0.9999992800928936	0.9999992800928936	0.0
44	3.38142717498	0.9999992800928936	0.9999992800928936	0.0
975	3.38220918866	0.9999992800928936	0.9999992800928936	0.0
835	3.38299120235	0.9999992800928936	0.9999992800928936	0.0
451	3.38377321603	0.9999992800928936	0.9999992800928936	0.0
439	3.38455522972	0.9999992800928936	0.9999992800928936	0.0
322	3.3853372434	0.9999992800928936	0.9999992800928936	0.0
815	3.38611925709	0.9999992800928936	0.9999992800928936	0.0
398	3.38690127077	0.9999992800928936	0.9999992800928936	0.0
902	3.38768328446	0.9999992800928936	0.9999992800928936	0.0
608	3.38846529814	0.9999992800928936	0.9999992800928936	0.0
484	3.38924731183	0.9999992800928936	0.9999992800928936	0.0
114	3.39002932551	0.9999992800928936	0.9999992800928936	0.0
962	3.3908113392	0.9999992800928936	0.9999992800928936	0.0
346	3.39159335288	0.9999992800928936	0.9999992800928936	0.0
338	3.39237536657	0.9999992800928936	0.9999992800928936	0.0
212	3.39315738025	0.9999992800928936	0.9999992800928936	0.0
66	3.39393939394	0.9999992800928936	0.9999992800928936	0.0
190	3.39472140762	0.9999992800928936	0.9999992800928936	0.0
568	3.39550342131	0.9999992800928936	0.9999992800928936	0.0
447	3.396285435	0.9999992800928936	0.9999992800928936	0.0
766	3.39706744868	0.9999992800928936	0.9999992800928936	0.0
581	3.39784946237	0.9999992800928936	0.9999992800928936	0.0
682	3.39863147605	0.9999992800928936	0.9999992800928936	0.0
669	3.39941348974	0.9999992800928936	0.9999992800928936	0.0
708	3.40019550342	0.9999992800928936	0.9999992800928936	0.0
841	3.40097751711	0.9999992800928936	0.9999992800928936	0.0
161	3.40175953079	0.9999992800928936	0.9999992800928936	0.0
864	3.40254154448	0.9999992800928936	0.9999992800928936	0.0
880	3.40332355816	0.9999992800928936	0.9999992800928936	0.0
809	3.40410557185	0.9999992800928936	0.9999992800928936	0.0
714	3.40488758553	0.9999992800928936	0.9999992800928936	0.0
126	3.40566959922	0.9999992800928936	0.9999992800928936	0.0
78	3.4064516129	0.9999992800928936	0.9999992800928936	0.0
250	3.40723362659	0.9999992800928936	0.9999992800928936	0.0
529	3.40801564027	0.9999992800928936	0.9999992800928936	0.0
945	3.40879765396	0.9999992800928936	0.9999992800928936	0.0
686	3.40957966764	0.9999992800928936	0.9999992800928936	0.0
105	3.41036168133	0.9999992800928936	0.9999992800928936	0.0
53	3.41114369501	0.9999992800928936	0.9999992800928936	0.0
862	3.4119257087	0.9999992800928936	0.9999992800928936	0.0
943	3.41270772239	0.9999992800928936	0.9999992800928936	0.0
996	3.41348973607	0.9999992800928936	0.9999992800928936	0.0
868	3.41427174976	0.9999992800928936	0.9999992800928936	0.0
232	3.41505376344	0.9999992800928936	0.9999992800928936	0.0
49	3.41583577713	0.9999992800928936	0.9999992800928936	0.0
124	3.41661779081	0.9999992800928936	0.9999992800928936	0.0
521	3.4173998045	0.9999992800928936	0.9999992800928936	0.0
676	3.41818181818	0.9999992800928936	0.9999992800928936	0.0
7	3.41896383187	0.9999992800928936	0.9999992800928936	0.0
261	3.41974584555	0.9999992800928936	0.9999992800928936	0.0
84	3.42052785924	0.9999992800928936	0.9999992800928936	0.0
606	3.42130987292	0.9999992800928936	0.9999992800928936	0.0
899	3.42209188661	0.9999992800928936	0.9999992800928936	0.0
1002	3.42287390029	0.9999992800928936	0.9999992800928936	0.0
263	3.42365591398	0.9999992800928936	0.9999992800928936	0.0
349	3.42443792766	0.9999992800928936	0.9999992800928936	0.0
494	3.42521994135	0.9999992800928936	0.9999992800928936	0.0
971	3.42600195503	0.9999992800928936	0.9999992800928936	0.0
928	3.42678396872	0.9999992800928936	0.9999992800928936	0.0
335	3.4275659824	0.9999992800928936	0.9999992800928936	0.0
939	3.42834799609	0.9999992800928936	0.9999992800928936	0.0
830	3.42913000978	0.9999992800928936	0.9999992800928936	0.0
651	3.42991202346	0.9999992800928936	0.9999992800928936	0.0
548	3.43069403715	0.9999992800928936	0.9999992800928936	0.0
699	3.43147605083	0.9999992800928936	0.9999992800928936	0.0
820	3.43225806452	0.9999992800928936	0.9999992800928936	0.0
589	3.4330400782	0.9999992800928936	0.9999992800928936	0.0
934	3.43382209189	0.9999992800928936	0.9999992800928936	0.0
416	3.43460410557	0.9999992800928936	0.9999992800928936	0.0
797	3.43538611926	0.9999992800928936	0.9999992800928936	0.0
944	3.43616813294	0.9999992800928936	0.9999992800928936	0.0
410	3.43695014663	0.9999992800928936	0.9999992800928936	0.0
935	3.43773216031	0.9999992800928936	0.9999992800928936	0.0
580	3.438514174	0.9999992800928936	0.9999992800928936	0.0
81	3.43929618768	0.9999992800928936	0.9999992800928936	0.0
829	3.44007820137	0.9999992800928936	0.9999992800928936	0.0
784	3.44086021505	0.9999992800928936	0.9999992800928936	0.0
1021	3.44164222874	0.9999992800928936	0.9999992800928936	0.0
631	3.44242424242	0.9999992800928936	0.9999992800928936	0.0
564	3.44320625611	0.9999992800928936	0.9999992800928936	0.0
611	3.44398826979	0.9999992800928936	0.9999992800928936	0.0
16	3.44477028348	0.9999992800928936	0.9999992800928936	0.0
405	3.44555229717	0.9999992800928936	0.9999992800928936	0.0
710	3.44633431085	0.9999992800928936	0.9999992800928936	0.0
731	3.44711632454	0.9999992800928936	0.9999992800928936	0.0
591	3.44789833822	0.9999992800928936	0.9999992800928936	0.0
828	3.44868035191	0.9999992800928936	0.9999992800928936	0.0
193	3.44946236559	0.9999992800928936	0.9999992800928936	0.0
752	3.45024437928	0.9999992800928936	0.9999992800928936	0.0
166	3.45102639296	0.9999992800928936	0.9999992800928936	0.0
183	3.45180840665	0.9999992800928936	0.9999992800928936	0.0
402	3.45259042033	0.9999992800928936	0.9999992800928936	0.0
316	3.45337243402	0.9999992800928936	0.9999992800928936	0.0
509	3.4541544477	0.9999992800928936	0.9999992800928936	0.0
603	3.45493646139	0.9999992800928936	0.9999992800928936	0.0
197	3.45571847507	0.9999992800928936	0.9999992800928936	0.0
169	3.45650048876	0.9999992800928936	0.9999992800928936	0.0
672	3.45728250244	0.9999992800928936	0.9999992800928936	0.0
874	3.45806451613	0.9999992800928936	0.9999992800928936	0.0
960	3.45884652981	0.9999992800928936	0.9999992800928936	0.0
455	3.4596285435	0.9999992800928936	0.9999992800928936	0.0
995	3.46041055718	0.9999992800928936	0.9999992800928936	0.0
289	3.46119257087	0.9999992800928936	0.9999992800928936	0.0
399	3.46197458456	0.9999992800928936	0.9999992800928936	0.0
695	3.46275659824	0.9999992800928936	0.9999992800928936	0.0
436	3.46353861193	0.9999992800928936	0.9999992800928936	0.0
43	3.46432062561	0.9999992800928936	0.9999992800928936	0.0
964	3.4651026393	0.9999992800928936	0.9999992800928936	0.0
649	3.46588465298	0.9999992800928936	0.9999992800928936	0.0
681	3.46666666667	0.9999992800928936	0.9999992800928936	0.0
220	3.46744868035	0.9999992800928936	0.9999992800928936	0.0
371	3.46823069404	0.9999992800928936	0.9999992800928936	0.0
58	3.46901270772	0.9999992800928936	0.9999992800928936	0.0
891	3.46979472141	0.9999992800928936	0.9999992800928936	0.0
287	3.47057673509	0.9999992800928936	0.9999992800928936	0.0
361	3.47135874878	0.9999992800928936	0.9999992800928936	0.0
685	3.47214076246	0.9999992800928936	0.9999992800928936	0.0
119	3.47292277615	0.9999992800928936	0.9999992800928936	0.0
409	3.47370478983	0.9999992800928936	0.9999992800928936	0.0
235	3.47448680352	0.9999992800928936	0.9999992800928936	0.0
160	3.4752688172	0.9999992800928936	0.9999992800928936	0.0
735	3.47605083089	0.9999992800928936	0.9999992800928936	0.0
894	3.47683284457	0.9999992800928936	0.9999992800928936	0.0
519	3.47761485826	0.9999992800928936	0.9999992800928936	0.0
88	3.47839687195	0.9999992800928936	0.9999992800928936	0.0
107	3.47917888563	0.9999992800928936	0.9999992800928936	0.0
366	3.47996089932	0.9999992800928936	0.9999992800928936	0.0
886	3.480742913	0.9999992800928936	0.9999992800928936	0.0
583	3.48152492669	0.9999992800928936	0.9999992800928936	0.0
378	3.48230694037	0.9999992800928936	0.9999992800928936	0.0
863	3.48308895406	0.9999992800928936	0.9999992800928936	0.0
937	3.48387096774	0.9999992800928936	0.9999992800928936	0.0
618	3.48465298143	0.9999992800928936	0.9999992800928936	0.0
146	3.48543499511	0.9999992800928936	0.9999992800928936	0.0
393	3.4862170088	0.9999992800928936	0.9999992800928936	0.0
137	3.48699902248	0.9999992800928936	0.9999992800928936	0.0
201	3.48778103617	0.9999992800928936	0.9999992800928936	0.0
480	3.48856304985	0.9999992800928936	0.9999992800928936	0.0
1009	3.48934506354	0.9999992800928936	0.9999992800928936	0.0
444	3.49012707722	0.9999992800928936	0.9999992800928936	0.0
150	3.49090909091	0.9999992800928936	0.9999992800928936	0.0
909	3.49169110459	0.9999992800928936	0.9999992800928936	0.0
597	3.49247311828	0.9999992800928936	0.9999992800928936	0.0
588	3.49325513196	0.9999992800928936	0.9999992800928936	0.0
381	3.49403714565	0.9999992800928936	0.9999992800928936	0.0
51	3.49481915934	0.9999992800928936	0.9999992800928936	0.0
148	3.49560117302	0.9999992800928936	0.9999992800928936	0.0
736	3.49638318671	0.9999992800928936	0.9999992800928936	0.0
950	3.49716520039	0.9999992800928936	0.9999992800928936	0.0
260	3.49794721408	0.9999992800928936	0.9999992800928936	0.0
614	3.49872922776	1.9999978417149051	1.9999978417149051	0.0
824	3.49951124145	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
949	3.50029325513	1.9999978417149051	1.9999978417149051	0.0
0	3.50107526882	1.9999978417149051	1.9999978417149051	0.0
688	3.5018572825	1.9999978417149051	1.9999978417149051	0.0
83	3.50263929619	1.9999978417149051	1.9999978417149051	0.0
525	3.50342130987	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
643	3.50420332356	1.9999978417149051	1.9999978417149051	0.0
419	3.50498533724	1.9999978417149051	1.9999978417149051	0.0
76	3.50576735093	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
277	3.50654936461	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
818	3.5073313783	1.9999978417149051	1.9999978417149051	0.0
896	3.50811339198	1.9999978417149051	1.9999978417149051	0.0
921	3.50889540567	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
50	3.50967741935	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
30	3.51045943304	1.9999978417149051	1.9999978417149051	0.0
242	3.51124144673	1.9999978417149051	1.9999978417149051	0.0
756	3.51202346041	1.9999978417149051	1.9999978417149051	0.0
345	3.5128054741	1.9999978417149051	1.9999978417149051	0.0
3	3.51358748778	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
311	3.51436950147	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
877	3.51515151515	1.9999978417149051	1.9999978417149051	0.0
627	3.51593352884	1.9999978417149051	1.9999978417149051	0.0
423	3.51671554252	1.9999978417149051	1.9999978417149051	0.0
446	3.51749755621	1.9999978417149051	1.9999978417149051	0.0
745	3.51827956989	1.9999978417149051	1.9999978417149051	0.0
621	3.51906158358	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
674	3.51984359726	1.9999978417149051	1.9999978417149051	0.0
206	3.52062561095	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
722	3.52140762463	1.9999978417149051	1.9999978417149051	0.0
34	3.52218963832	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
433	3.522971652	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
780	3.52375366569	1.9999978417149051	1.9999978417149051	0.0
302	3.52453567937	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
6	3.52531769306	1.9999978417149051	1.9999978417149051	0.0
391	3.52609970674	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
72	3.52688172043	1.9999978417149051	1.9999978417149051	0.0
248	3.52766373412	1.9999978417149051	1.9999978417149051	0.0
998	3.5284457478	1.9999978417149051	1.9999978417149051	0.0
771	3.52922776149	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
510	3.53000977517	1.9999978417149051	1.9999978417149051	0.0
803	3.53079178886	1.9999978417149051	1.9999978417149051	0.0
506	3.53157380254	1.9999978417149051	1.9999978417149051	0.0
424	3.53235581623	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
599	3.53313782991	1.9999978417149051	1.9999978417149051	0.0
764	3.5339198436	1.9999978417149051	1.9999978417149051	0.0
390	3.53470185728	1.9999978417149051	1.9999978417149051	0.0
420	3.53548387097	1.9999978417149051	1.9999978417149051	0.0
397	3.53626588465	1.9999978417149051	1.9999978417149051	0.0
247	3.53704789834	1.9999978417149051	1.9999978417149051	0.0
39	3.53782991202	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
330	3.53861192571	1.9999978417149051	1.9999978417149051	0.0
452	3.53939393939	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
560	3.54017595308	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
687	3.54095796676	1.9999978417149051	1.9999978417149051	0.0
1018	3.54173998045	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
129	3.54252199413	1.9999978417149051	1.9999978417149051	0.0
500	3.54330400782	1.9999978417149051	1.9999978417149051	0.0
353	3.54408602151	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
205	3.54486803519	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
273	3.54565004888	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
327	3.54643206256	1.9999978417149051	1.9999978417149051	0.0
1004	3.54721407625	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
512	3.54799608993	1.9999978417149051	1.9999978417149051	0.0
801	3.54877810362	1.9999978417149051	1.9999978417149051	0.0
483	3.5495601173	1.9999978417149051	1.9999978417149051	0.0
1005	3.55034213099	1.9999978417149051	1.9999978417149051	0.0
46	3.55112414467	1.9999978417149051	1.9999978417149051	0.0
86	3.55190615836	1.9999978417149051	1.9999978417149051	0.0
533	3.55268817204	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
532	3.55347018573	1.9999978417149054	1.9999978417149056	-2.220446049250313e-16
357	3.55425219941	1.9999978417149051	1.9999978417149054	-2.220446049250313e-16
679	3.5550342131	2.9999949706838303	2.9999949706838303	0.0
821	3.55581622678	2.9999949706838303	2.9999949706838303	0.0
991	3.55659824047	2.9999949706838303	2.9999949706838303	0.0
479	3.55738025415	2.9999949706838303	2.9999949706838303	0.0
941	3.55816226784	2.9999949706838303	2.9999949706838303	0.0
558	3.55894428152	2.9999949706838303	2.9999949706838303	0.0
125	3.55972629521	2.9999949706838303	2.9999949706838303	0.0
842	3.5605083089	2.9999949706838303	2.9999949706838303	0.0
299	3.56129032258	2.9999949706838303	2.9999949706838303	0.0
954	3.56207233627	2.9999949706838303	2.9999949706838303	0.0
317	3.56285434995	2.9999949706838303	2.9999949706838303	0.0
173	3.56363636364	2.9999949706838303	2.9999949706838303	0.0
876	3.56441837732	2.9999949706838303	2.9999949706838303	0.0
534	3.56520039101	2.9999949706838303	2.9999949706838303	0.0
400	3.56598240469	2.9999949706838303	2.9999949706838303	0.0
475	3.56676441838	3.9999546151473253	3.9999546151473253	0.0
792	3.56754643206	3.999954615147326	3.9999546151473266	-4.440892098500626e-16
866	3.56832844575	3.999954615147326	3.9999546151473266	-4.440892098500626e-16
223	3.56911045943	3.9999546151473253	3.9999546151473253	0.0
625	3.56989247312	4.304977021584572	4.304977021584572	0.0
218	3.5706744868	3.692478496852571	3.685426635583833	0.007051861268737802
683	3.57145650049	3.000916952239315	2.9932169951135066	0.00769995712580851
741	3.57223851417	3.0003390932312515	2.9740117083987903	0.02632738483246122
690	3.57302052786	3.0054885201019683	2.8649556326008074	0.14053288750116089
986	3.57380254154	3.0001158674701713	2.9279921686884505	0.07212369878172087
545	3.57458455523	2.6441710080420187	2.5902721139945797	0.05389889404743897
41	3.57536656891	2.000239397583554	1.9823141402444682	0.01792525733908601
875	3.5761485826	2.000409497610363	1.9713155450118052	0.02909395259855785
92	3.57693059629	2.000391947963207	1.9739216858540267	0.026470262109180354
115	3.57771260997	5.321900367025778	5.321900367025778	0.0
689	3.57849462366	2.0001546899108558	1.967947437910854	0.03220725200000185
733	3.57927663734	2.0356979322925053	1.7239812612770713	0.311716671015434
524	3.58005865103	2.000380063657224	1.8814258435048856	0.11895422015233859
680	3.58084066471	2.0001036207582237	1.9860817365417702	0.01402188421645345
5	3.5816226784	2.0014119405769426	1.9631044348422755	0.038307505734667124
836	3.58240469208	3.584937320594592	3.584937320594592	0.0
765	3.58318670577	4.584876543362043	4.584876543362043	0.0
195	3.58396871945	2.0256671779763007	1.8504559371239724	0.1752112408523283
1023	3.58475073314	2.0004405499482134	1.9282006752369574	0.07223987471125604
717	3.58553274682	2.00437861735778	1.6014510582442982	0.40292755911348177
531	3.58631476051	4.321914497870424	4.321914497870424	0.0
644	3.58709677419	2.0007786145300415	1.9936258453817652	0.007152769148276228
196	3.58787878788	1.8877541069296795	1.8842279793062522	0.0035261276234273
856	3.58866080156	1.8861533071778371	1.8747291346589812	0.011424172518855968
499	3.58944281525	3.9999546151473253	3.9999546151473258	-4.440892098500626e-16
838	3.59022482893	1.742516488595835	1.7302550356525082	0.012261452943326923
957	3.59100684262	1.7298478110145954	1.7257372841032712	0.004110526911324186
781	3.5917888563	1.563219170610557	1.559964511364524	0.003254659246032965
848	3.59257086999	1.4745494994794903	1.4712723026086958	0.00327719687079453
775	3.59335288368	1.0190371152080484	1.0162490620524407	0.002788053155607706
923	3.59413489736	1.0080970859938967	1.0033259075083407	0.004771178485555971
508	3.59491691105	1.0022366181490714	0.9971546582133803	0.005081959935691049
827	3.59569892473	1.0002610994972256	0.9970689506788304	0.0031921488183952462
392	3.59648093842	1.0026946315588185	0.9981696394141051	0.004524992144713469
113	3.5972629521	3.80731964632775	3.8073196463277497	4.440892098500626e-16
858	3.59804496579	1.0003456048195751	0.9952206341798044	0.005124970639770687
825	3.59882697947	1.0002796767716635	0.9954047788160785	0.004874897955585045
412	3.59960899316	1.0004720163591037	0.9965437060165128	0.0039283103425908905
489	3.60039100684	1.0001844029782303	0.9955454372247621	0.004638965753468227
658	3.60117302053	1.0008482908720664	0.9956574486865666	0.005190842185499811
429	3.60195503421	1.0020619928914494	0.9931325568108558	0.0089294360805936
179	3.6027370479	1.0006405902320674	0.982121210541667	0.018519379690400406
25	3.60351906158	1.000111565475164	0.9909254314420175	0.009186134033146498
922	3.60430107527	1.0005569381285992	0.9966137427477895	0.003943195380809783
622	3.60508308895	1.0024447459914771	0.97085805248454	0.0315866935069371
153	3.60586510264	3.321921632906739	3.321921632906739	0.0
855	3.60664711632	3.332846416662532	3.3011779660825473	0.031668450579984686
691	3.60742913001	1.0152236396023238	0.9372501795002388	0.07797346010208495
365	3.6082111437	1.0033937505290744	0.9901396642600311	0.013254086269043341
37	3.60899315738	1.0009766254089971	0.9952596252116428	0.005717000197354327
812	3.60977517107	1.0008045344338434	0.9929293316481642	0.007875202785679214
917	3.61055718475	1.0124494563251343	0.9652773898418516	0.04717206648328265
847	3.61133919844	1.0004073612551228	0.9861405458095143	0.014266815445608483
549	3.61212121212	1.0007460367950438	0.9951726499439832	0.005573386851060569
595	3.61290322581	1.001724480487951	0.9916398457352229	0.010084634752728139
355	3.61368523949	4.321791809985191	4.294950609510363	0.026841200474827964
280	3.61446725318	1.00523544538542	0.9953746407017414	0.009860804683678559
219	3.61524926686	1.0002045034499218	0.9948749144835296	0.00532958896639224
663	3.61603128055	1.0002146056313528	0.9938834673072798	0.006331138324072949
151	3.61681329423	1.0004551774365504	0.9958039888841679	0.004651188552382557
359	3.61759530792	1.000329908664801	0.9943692711565277	0.005960637508273248
823	3.6183773216	1.0004676568566921	0.9975828801925206	0.002884776664171529
861	3.61915933529	1.0001100492753503	0.9954633373997828	0.004646711875567533
411	3.61994134897	1.0007524392703955	0.9926697655577503	0.00808267371264515
958	3.62072336266	1.000090505356419	0.9966134642470057	0.0034770411094133813
882	3.62150537634	1.0023341372910535	0.9948794305411948	0.007454706749858708
619	3.62228739003	1.0003263201483676	0.9953041452937348	0.005022174854632855
796	3.62306940371	1.0002937874051439	0.9961275134310101	0.004166273974133716
272	3.6238514174	1.000079560077186	0.9890438235855914	0.011035736491594506
892	3.62463343109	1.000791957000744	0.9822028844240642	0.018589072576679744
814	3.62541544477	1.000287901760001	0.9900803070914761	0.010207594668524944
578	3.62619745846	1.0025110702884756	0.9085015920824282	0.09400947820604744
269	3.62697947214	2.5849588963790278	2.5849588963790278	0.0
13	3.62776148583	2.5849588963790273	2.584958896379027	4.440892098500626e-16
63	3.62854349951	2.5849588963790278	2.5849588963790278	0.0
189	3.6293255132	2.5849588963790273	2.584958896379027	4.440892098500626e-16
340	3.63010752688	2.5849588963790273	2.584958896379027	4.440892098500626e-16
504	3.63088954057	2.5849588963790278	2.5849588963790278	0.0
376	3.63167155425	3.584937320594592	3.584937320594592	0.0
481	3.63245356794	4.584876543362043	4.584876543362043	0.0
328	3.63323558162	2.604114270966262	2.1633060706533707	0.44080820031289125
27	3.63401759531	4.169869493906445	4.169869493906445	0.0
567	3.63479960899	2.585028736405424	2.5270439287998796	0.057984807605544475
624	3.63558162268	1.0680651865845237	0.9944892771793175	0.0735759094052062
264	3.63636363636	1.0360440367803	0.9946119253265926	0.04143211145370751
149	3.63714565005	1.0018631141599004	0.9892367090640399	0.012626405095860438
505	3.63792766373	1.0045322186490653	0.9850246997775502	0.01950751887151503
897	3.63870967742	1.0006279587085336	0.9869410765387072	0.013686882169826387
1017	3.6394916911	1.0001305139692365	0.8925814857397998	0.10754902822943668
617	3.64027370479	1.004522558294349	0.9975830274331581	0.0069395308611910345
333	3.64105571848	1.0003819427837914	0.9714219405841429	0.02896000219964856
593	3.64183773216	3.807319646327749	3.807319646327749	0.0
106	3.64261974585	1.0007311993627077	0.9951538612974038	0.005577338065303916
111	3.64340175953	1.000400970894514	0.994679391890529	0.005721579003985067
535	3.64418377322	1.0000450276117636	0.9945117848940015	0.005533242717762121
231	3.6449657869	1.0002574411984693	0.9954599077298574	0.004797533468611892
380	3.64574780059	1.0009339048755859	0.996275536998255	0.004658367877330871
123	3.64652981427	1.0002395964419781	0.956488592988745	0.04375100345323313
577	3.64731182796	3.3232025191331704	3.3066213619925175	0.01658115714065289
850	3.64809384164	1.0022291494180262	0.9790510041223692	0.023178145295656982
478	3.64887585533	1.0162148202258363	1.0012585474840145	0.014956272741821763
607	3.64965786901	1.0011458280993883	0.9951128083168292	0.006033019782559101
216	3.6504398827	1.0002038075982735	0.9969419696621116	0.003261837936161971
918	3.65122189638	1.000516002965119	0.9796977448296142	0.020818258135504752
905	3.65200391007	1.000160196795508	0.9953623443200161	0.004797852475491915
464	3.65278592375	1.0000630056079416	0.99752850046066	0.002534505147281596
952	3.65356793744	1.0002807161101908	0.996753960036826	0.003526756073364723
994	3.65434995112	1.0004307756066746	0.991792823840111	0.008637951766563567
665	3.65513196481	1.0039062823841824	0.998732905691408	0.005173376692774401
860	3.65591397849	1.0003516884593395	0.9971218606714056	0.0032298277879339032
228	3.65669599218	0.7850467125162295	0.782737146599549	0.0023095659166805227
636	3.65747800587	0.782483064447816	0.78035942904474	0.0021236354030760296
634	3.65826001955	0.7925117326268962	0.7908692255637617	0.0016425070631345129
372	3.65904203324	1.0005419944921607	0.9750978130967503	0.025444181395410492
648	3.65982404692	0.7486600599066344	0.7458987713143777	0.002761288592256772
375	3.66060606061	0.7468352391558017	0.7422108408154244	0.0046243983403773115
761	3.66138807429	0.7292968469582437	0.7260648659430751	0.003231981015168639
984	3.66217008798	2.9999949706838303	2.9999949706838303	0.0
120	3.66295210166	0.9781369018995303	0.7427990613413549	0.23533784055817542
730	3.66373411535	0.8634105706691386	0.8585620483629035	0.004848522306235115
782	3.66451612903	0.6362148827600915	0.6328139896181852	0.0034008931419062804
914	3.66529814272	0.6285628979145059	0.6253348197466142	0.0032280781678917236
843	3.6660801564	0.6445012857566388	0.6416633226114654	0.0028379631451733722
522	3.66686217009	0.6560843884044241	0.6539603550601019	0.002124033344322207
652	3.66764418377	0.6563407149279179	0.6527939319919294	0.003546782935988535
443	3.66842619746	0.6139732183957829	0.6077566939483035	0.0062165244474794434
537	3.66920821114	0.6334697292102485	0.630782634337022	0.002687094873226492
976	3.66999022483	0.6497066130774121	0.6468531406816402	0.0028534723957718278
222	3.67077223851	0.6291444636375809	0.6262748093349528	0.0028696543026280885
19	3.6715542522	0.6491539585046553	0.6471797602485085	0.001974198256146753
787	3.67233626588	0.629467208111623	0.626758666186428	0.002708541925195096
503	3.67311827957	0.5406175999134817	0.532449731818013	0.008167868095468656
256	3.67390029326	0.5590757293634248	0.5563694623255335	0.00270626703789123
1008	3.67468230694	0.5655689343355288	0.5637021693115756	0.0018667650239532207
230	3.67546432063	0.5646878830220396	0.5623570536748317	0.0023308293472079633
666	3.67624633431	0.556351063260097	0.5542432657799634	0.0021077974801335664
60	3.677028348	0.5107941209855271	0.5086433575103708	0.002150763475156303
916	3.67781036168	0.5099222344012881	0.5051367587859747	0.004785475615313395
1011	3.67859237537	0.39500209123009355	0.3925688827160183	0.002433208514075247
887	3.67937438905	0.1383117764852173	0.1354837805221183	0.002827995963099017
727	3.68015640274	0.07608772083432225	0.04347289194711479	0.03261482888720746
924	3.68093841642	0.037591919127391904	0.03413124885167429	0.0034606702757176144
442	3.68172043011	3.4594316186372978	3.4594316186372978	0.0
613	3.68250244379	0.021079379674722176	0.017381524716717056	0.00369785495800512
755	3.68328445748	0.009177361196632816	0.003689113917545672	0.005488247279087144
199	3.68406647116	0.009555931981136467	-0.007111677311623765	0.016667609292760233
15	3.68484848485	0.0027503801185719823	0.0010290914330268741	0.0017212886855451082
701	3.68563049853	0.0014305891198986842	-0.00031406090135410736	0.0017446500212527916
458	3.68641251222	0.00046373378792452513	-0.0011704383554516085	0.0016341721433761336
883	3.6871945259	0.014328249539221183	-0.006815553705678656	0.02114380324489984
569	3.68797653959	0.007506508924821631	0.0045749408690252125	0.0029315680557964185
360	3.68875855327	0.0018466550273501525	0.0003315923259665787	0.0015150627013835738
966	3.68954056696	0.0006114706435491613	-0.0011419850748004556	0.0017534557183496169
369	3.69032258065	0.0001266284147698471	-0.0015794478657920052	0.0017060762805618523
915	3.69110459433	0.00012625887533967983	-0.0014629247752755425	0.0015891836506152224
729	3.69188660802	0.0003666339367116578	-0.0034951708950279325	0.0038618048317395903
802	3.6926686217	0.0017813546923513002	0.0002497478094700689	0.0015316068828812313
641	3.69345063539	3.488376382463409	3.475950425199345	0.012425957264063925
240	3.69423264907	0.00014979606456755334	-0.001745996788319104	0.0018957928528866574
143	3.69501466276	0.0003271662737356351	-0.0031859670306459975	0.0035131333043816326
662	3.69579667644	0.0026181981979824798	0.0002559812213256407	0.002362216976656839
165	3.69657869013	0.0003382322483265199	-0.0015627777857112335	0.0019010100340377534
229	3.69736070381	0.002898645456350657	0.0014543276971004104	0.0014443177592502465
154	3.6981427175	0.003389921721177025	0.0019449856688615874	0.0014449360523154375
646	3.69892473118	0.0003874343262255664	-0.0012883378270438506	0.001675772153269417
1013	3.69970674487	0.0005219928318211942	-0.0022846462510526244	0.0028066390828738186
312	3.70048875855	0.002453897932631399	0.00024247247788267146	0.0022114254547487278
645	3.70127077224	0.0003429417453890693	-0.004946798684699161	0.00528974043008823
889	3.70205278592	2.8073549220576037	2.8073549220576037	0.0
468	3.70283479961	0.3927027298069623	0.14816288820719992	0.2445398415997624
851	3.70361681329	0.0076342250495162745	-0.009287207164233813	0.016921432213750087
806	3.70439882698	0.0019864482762894653	-0.015245954217114388	0.017232402493403853
144	3.70518084066	0.0005377221839113488	-0.003953767006383835	0.004491489190295184
363	3.70596285435	0.00012772127271087896	-0.0014958980806998312	0.0016236193534107102
208	3.70674486804	0.0003020212041162651	-0.001514855928451908	0.0018168771325681732
213	3.70752688172	0.0007447684439298996	-0.002901971093411504	0.0036467395373414035
373	3.70830889541	0.0002339145608898363	-0.001867783613249685	0.0021016981741395213
421	3.70909090909	0.00014799518223718167	-0.006658344791845128	0.006806339974082309
28	3.70987292278	0.00016147130023203005	-0.0017489361662956782	0.0019104074665277082
956	3.71065493646	0.007348882385040945	-0.28694946014582756	0.2942983425308685
846	3.71143695015	0.00024782340786533297	-0.0018417355101116861	0.002089558917977019
762	3.71221896383	0.0007268572610064084	-0.002579935729841054	0.0033067929908474625
639	3.71300097752	0.000687660022700598	-0.0013905770253415106	0.0020782370480421086
139	3.7137829912	7.335209731618164e-05	-0.0018463886841093569	0.0019197407814255385
21	3.71456500489	0.0005734042221448021	-0.0010303112346843335	0.0016037154568291356
696	3.71534701857	0.0010010233446307026	-0.0003911978287760576	0.0013922211734067602
840	3.71612903226	0.0003511739344954634	-0.0018715181830462058	0.002222692117541669
100	3.71691104594	0.000402790306272216	-0.00530163934261374	0.005704429648885956
526	3.71769305963	0.0011307682489327675	-0.0019911486597985473	0.0031219169087313148
296	3.71847507331	0.001660289229776346	-0.0008514204656617785	0.0025117096954381246
334	3.719257087	0.000446422995402429	-0.0019528554641565776	0.0023992784595590066
592	3.72003910068	7.482056958707517e-05	-0.002397620760616892	0.002472441330203967
26	3.72082111437	0.00048153334618650234	-0.0025581260653013693	0.0030396594114878717
920	3.72160312805	0.00012760385739873925	-0.0016788665144131798	0.001806470371811919
925	3.72238514174	0.00022119436432799233	-0.003673944863915146	0.0038951392282431385
517	3.72316715543	0.0010413362901520173	-0.002093606110168178	0.0031349424003201953
386	3.72394916911	0.003667721004237734	-0.018176861767493335	0.02184458277173107
274	3.7247311828	0.0001472151480568229	-0.010762365522261064	0.010909580670317887
188	3.72551319648	0.00026989389474252334	-0.0015696256952111298	0.0018395195899536532
572	3.72629521017	0.0006251580819363056	-0.003946990985980836	0.004572149067917142
141	3.72707722385	0.00036070752975625453	-0.001681055158085698	0.0020417626878419526
552	3.72785923754	0.0006215662772195429	-0.0009635341865226188	0.0015851004637421617
313	3.72864125122	0.00032402418657007104	-0.0013795644836154253	0.0017035886701854963
200	3.72942326491	0.0001231368493410656	-0.002184744355918866	0.002307881205259932
236	3.73020527859	0.00019774242091674665	-0.0018450965831924293	0.002042839004109176
462	3.73098729228	0.00025380635011273966	-0.0015679657811715764	0.001821772131284316
566	3.73176930596	0.0006883425507675511	-0.0010596652370700177	0.0017480077878375688
987	3.73255131965	0.00014906989429963602	-0.00237961111279672	0.002528681007096356
726	3.73333333333	0.000615086121372066	-0.0039277619077879855	0.0045428480291600515
738	3.73411534702	0.0009506495443529772	-0.000854356646302179	0.0018050061906551562
48	3.7348973607	0.00020515169686685653	-0.002640397186098653	0.0028455488829655096
930	3.73567937439	0.0010790992187921233	-0.026611437172149977	0.0276905363909421
712	3.73646138807	0.0005220155526002301	-0.006361384036178475	0.006883399588778705
356	3.73724340176	0.0005320875053760332	-0.010114125424124154	0.010646212929500187
650	3.73802541544	0.07433460001862091	0.03151830638130182	0.04281629363731909
871	3.73880742913	2.3219252181299552	2.3219252181299552	0.0
675	3.73958944282	2.3219252181299552	2.3219252181299552	0.0
246	3.7403714565	2.3219252181299552	2.3219252181299552	0.0
594	3.74115347019	2.3219252181299552	2.3219252181299552	0.0
993	3.74193548387	3.321921632906739	3.321921632906739	0.0
476	3.74271749756	3.321921632906739	3.321921632906739	0.0
732	3.74349951124	2.3245909745930193	2.2873999638471636	0.037191010745855735
133	3.74428152493	2.322192728197934	2.1352837344144397	0.18690899378349446
807	3.74506353861	0.2643711144970293	0.02401395419555019	0.24035716030147913
147	3.7458455523	0.05322638003055413	0.013035143273561367	0.040191236756992765
428	3.74662756598	0.017050359581140206	-0.037917186743463116	0.05496754632460332
544	3.74740957967	0.008791614913000068	-0.008905973798427613	0.01769758871142768
553	3.74819159335	0.006663800707963574	-0.053359549666117	0.060023350374080575
496	3.74897360704	0.0031511264218613277	-0.0069535514688938704	0.010104677890755198
191	3.74975562072	0.001032395850352863	-0.002768235024397825	0.003800630874750688
286	3.75053763441	0.00817065718950527	-0.06545668451121678	0.07362734170072205
720	3.75131964809	0.0012448073000479454	-0.0020564934153801673	0.0033013007154281127
1001	3.75210166178	0.002463917079605693	-0.001334247200026173	0.003798164279631866
308	3.75288367546	0.0004105210620624078	-0.0017582279017394065	0.0021687489638018143
438	3.75366568915	0.00014167347930005292	-0.004012205881566366	0.004153879360866419
290	3.75444770283	3.6955903153668146e-05	-0.006997246327991036	0.007034202231144704
810	3.75522971652	0.00011137657174753457	-0.001830763215416198	0.0019421397871637325
660	3.75601173021	0.0006590373369252944	-0.002256900020269903	0.0029159373571951974
983	3.75679374389	0.0005264707013497016	-0.006088897881586508	0.00661536858293621
632	3.75757575758	0.0002462740170479094	-0.001986016888807285	0.0022322909058551943
1020	3.75835777126	0.00018811172944310783	-0.003008252271635481	0.0031963640010785888
407	3.75913978495	3.793907569349386e-05	-0.002236710074368542	0.002274649150062036
890	3.75992179863	9.602769169880787e-05	-0.0024694538719334247	0.0025654815636322326
108	3.76070381232	0.00033928780565872785	-0.002765814708933778	0.003105102514592506
267	3.761485826	0.004913828316729152	-0.009677656071937157	0.01459148438866631
1016	3.76226783969	0.0010937776544741595	-0.003176353504108942	0.0042701311585831014
992	3.76304985337	0.0010895668252155488	-0.001271581702615432	0.0023611485278309807
97	3.76383186706	0.00024316175782779226	-0.0018389227530852814	0.0020820845109130737
168	3.76461388074	0.0004507136291582725	-0.00244723367941857	0.0028979473085768426
520	3.76539589443	0.0001718051651558028	-0.002505833921745637	0.00267763908690144
977	3.76617790811	0.000177282403932999	-0.003338740068842938	0.003516022472775937
853	3.7669599218	0.0003864646264855054	-0.0019772351473901217	0.002363699773875627
117	3.76774193548	0.0002940318686022181	-0.0015987247305266905	0.0018927565991289086
497	3.76852394917	0.00017814652804393205	-0.002414496019194967	0.002592642547238899
590	3.76930596285	0.00011933557572607612	-0.0015279486596533332	0.0016472842353794093
779	3.77008797654	0.00044703137282109395	-0.002828766825790918	0.003275798198612012
600	3.77086999022	0.0004233171699921101	-0.004592847975373182	0.005016165145365292
1010	3.77165200391	0.00013976509443480722	-0.0022352123971334237	0.002374977491568231
653	3.7724340176	0.0005893539646173451	-0.0017647815857624316	0.0023541355503797767
152	3.77321603128	0.0002915950080284446	-0.003941756597589219	0.0042333516056176634
768	3.77399804497	0.002192840259589879	-0.0027886629501705507	0.0049815032097604295
214	3.77478005865	4.392246705702568	4.392246705702568	0.0
900	3.77556207234	0.004039624120719232	-0.0011803673056500763	0.005219991426369308
936	3.77634408602	0.005063019362527399	0.0014555484415432751	0.003607470920984124
118	3.77712609971	0.0013048949998619719	-0.006656417252569824	0.007961312252431796
79	3.77790811339	0.002021098614172878	-0.001736204436570521	0.003757303050743399
816	3.77869012708	0.0008509428923435536	-0.0018428470582936285	0.002693789950637182
167	3.77947214076	0.0013112384757745232	-0.001553633042862046	0.002864871518636569
266	3.78025415445	0.00018463807729052206	-0.002263390517299513	0.002448028594590035
95	3.78103616813	0.00010942885729203766	-0.002369621282822365	0.0024790501401144027
721	3.78181818182	0.0008217659753739781	-0.004927944359493175	0.005749710334867153
315	3.7826001955	0.00016183328029395483	-0.0017614687391436235	0.0019233020194375783
1022	3.78338220919	0.00038351529217539593	-0.002433461905069212	0.002816977197244608
18	3.78416422287	0.00012470268871922485	-0.001531015787469947	0.001655718476189172
913	3.78494623656	0.00027621726121118684	-0.002404160735302252	0.002680377996513439
906	3.78572825024	0.001324024478731367	-0.00122739123054183	0.002551415709273197
635	3.78651026393	0.0020159897612730404	-0.0008963696995021309	0.0029123594607751713
244	3.78729227761	0.0010416789928839876	-0.001612137972368366	0.0026538169652523536
981	3.7880742913	0.00018935231463146351	-0.0020839315974257033	0.002273283912057167
845	3.78885630499	6.275436332536799e-05	-0.0023544543590494627	0.0024172087223748306
1006	3.78963831867	0.0011195167921798088	-0.0017876953058908462	0.002907212098070655
221	3.79042033236	0.00030902441768443367	-0.0011874581467186118	0.0014964825644030455
336	3.79120234604	0.00023999287393294821	-0.001549551063861454	0.0017895439377944022
678	3.79198435973	0.0001309691775857047	-0.003502935477079916	0.0036339046546656206
82	3.79276637341	0.00045448476212772704	-0.001272414261568322	0.001726899023696049
826	3.7935483871	6.29568936876268e-05	-0.002151752107012239	0.002214709000699866
8	3.79433040078	0.0001314737497519758	-0.0033109991294142382	0.003442472879166214
389	3.79511241447	9.4090891741061e-05	-0.0016696005338774356	0.0017636914256184966
237	3.79589442815	5.625180736412716e-05	-0.0018118546825243165	0.0018681064898884436
298	3.79667644184	0.00032919576166534625	-0.00832886658135834	0.008658062343023687
203	3.79745845552	0.00017656614247485436	-0.0016319547547776203	0.0018085208972524747
799	3.79824046921	3.6291417973011164e-05	-0.0026907829277855733	0.0027270743457585844
192	3.79902248289	7.742549886735617e-05	-0.0020307483968964313	0.0021081738957637874
926	3.79980449658	9.675001068387701e-05	-0.0033263891400006074	0.0034231391506844844
585	3.80058651026	0.0005281959766083588	-0.002795856940989605	0.003324052917597964
1014	3.80136852395	0.004836121936712345	0.0005759676307497408	0.004260154305962605
575	3.80215053763	0.0008397940485140865	-0.003126763482215189	0.0039665575307292755
709	3.80293255132	4.7435911810111975e-05	-0.0024580951692563247	0.0025055310810664366
157	3.803714565	0.00021788319575311021	-0.08760449325851916	0.08782237645427227
185	3.80449657869	0.00016574268322333552	-0.0015132345337556252	0.0016789772169789607
186	3.80527859238	7.183205813188209e-05	-0.004053876865941053	0.004125708924072935
80	3.80606060606	0.00014499389326605439	-0.002033662618925458	0.0021786565121915125
979	3.80684261975	9.772169304778089e-05	-0.001987141729759223	0.002084863422807004
87	3.80762463343	5.122682878511142e-05	-0.0020483572757092894	0.002099584104494401
427	3.80840664712	0.0004791146462261864	-0.004052884193882722	0.004531998840108908
257	3.8091886608	0.00020706472915588137	-0.0030079790378194637	0.003215043766975345
574	3.80997067449	0.00038349610186028116	-0.0019109217929673683	0.0022944178948276495
77	3.81075268817	4.974454859318911e-05	-0.0027830191656077474	0.0028327637142009365
180	3.81153470186	0.0007776555026053344	-0.0042187674390690155	0.00499642294167435
102	3.81231671554	0.00018656319881849015	-0.0027963070001426615	0.0029828701989611517
209	3.81309872923	0.00017454583796627787	-0.0019259338116777158	0.0021004796496439937
770	3.81388074291	0.00014834511242600712	-0.0018874781674149688	0.002035823279840976
911	3.8146627566	4.812932435438455e-05	-0.002095065430747667	0.0021431947551020514
465	3.81544477028	0.00035600561235860084	-0.006194127157101548	0.0065501327694601486
673	3.81622678397	0.0004440511319199203	-0.0036847706936722346	0.004128821825592155
893	3.81700879765	0.00018498103565889323	-0.006209204410358993	0.006394185446017886
615	3.81779081134	0.00030194264623251144	-0.002507228947050688	0.0028091715932831995
1007	3.81857282502	0.0006905078338661497	-0.0028482568192722546	0.0035387646531384043
999	3.81935483871	4.2755926155102486e-05	-0.0034502786474788216	0.003493034573633924
837	3.82013685239	0.00012687934586708138	-0.002753663135863782	0.0028805424817308634
870	3.82091886608	0.0002434135886009159	-0.0036697230198918795	0.003913136608492795
341	3.82170087977	0.00013799389004098828	-0.006000545624591069	0.006138539514632058
1012	3.82248289345	0.00016465172443780318	-0.004177367640187057	0.004342019364624861
857	3.82326490714	8.679859395144263e-05	-0.002829153846751087	0.0029159524407025295
844	3.82404692082	0.0003640503556638919	-0.004362477102068496	0.004726527457732388
347	3.82482893451	9.029831857976234e-05	-0.00420896739969745	0.004299265718277212
527	3.82561094819	0.0017127713329285754	-0.015371380195204676	0.01708415152813325
557	3.82639296188	0.0005541118295484537	-0.03315176127681685	0.0337058731063653
441	3.82717497556	0.001840511922106991	-0.014435944794350952	0.016276456716457943
692	3.82795698925	0.032220643198896504	-0.14415658437482204	0.17637722757371854
938	3.82873900293	1.5849610604270052	1.5849610604270052	0.0
514	3.82952101662	1.5849610604270052	1.5849610604270052	0.0
582	3.8303030303	1.5849610604270052	1.5849610604270052	0.0
565	3.83108504399	1.5849610604270052	1.5849610604270052	0.0
332	3.83186705767	1.5849610604270052	1.5849610604270052	0.0
432	3.83264907136	1.5849610604270052	1.5849610604270052	0.0
668	3.83343108504	1.5849610604270052	1.5849610604270052	0.0
354	3.83421309873	1.5849610604270052	1.5849610604270052	0.0
541	3.83499511241	1.5849610604270052	1.5849610604270052	0.0
249	3.8357771261	1.5849610604270052	1.5849610604270052	0.0
817	3.83655913978	1.5849610604270052	1.5849610604270052	0.0
94	3.83734115347	1.5849610604270052	1.5849610604270052	0.0
301	3.83812316716	1.5849610604270052	1.5849610604270052	0.0
657	3.83890518084	1.5849610604270052	1.5849610604270052	0.0
99	3.83968719453	1.5849610604270052	1.5849610604270052	0.0
284	3.84046920821	1.5849610604270052	1.5849610604270052	0.0
793	3.8412512219	1.5849610604270052	1.5849610604270052	0.0
207	3.84203323558	1.5849610604270052	1.5849610604270052	0.0
449	3.84281524927	1.5849610604270052	1.5849610604270052	0.0
425	3.84359726295	1.5849610604270052	1.5849610604270052	0.0
268	3.84437927664	1.5849610604270052	1.5849610604270052	0.0
306	3.84516129032	2.5849588963790278	2.5849588963790278	0.0
348	3.84594330401	2.5849588963790278	2.5849588963790278	0.0
474	3.84672531769	2.5849588963790273	2.584958896379027	4.440892098500626e-16
1019	3.84750733138	2.5849588963790278	2.5849588963790273	4.440892098500626e-16
963	3.84828934506	2.5849588963790278	2.5849588963790278	0.0
343	3.84907135875	3.584937320594592	3.584937320594592	0.0
667	3.84985337243	2.5876278820456093	2.5430555340398096	0.04457234800579979
612	3.85063538612	4.906740529100353	4.906740529100353	0.0
461	3.8514173998	1.5854770201539239	1.5673683422894662	0.01810867786445769
350	3.85219941349	2.1028486407477835	1.9947879590675468	0.10806068168023675
859	3.85298142717	1.5852587361205321	1.4847547213776835	0.10050401474284865
707	3.85376344086	3.169914939460434	3.169914939460434	0.0
822	3.85454545455	1.5855526463425402	1.5657831808603904	0.01976946548214986
515	3.85532746823	1.585138940984459	1.5748232555839117	0.010315685400547281
68	3.85610948192	1.5855408626844447	1.3618071836727612	0.2237336790116835
253	3.8568914956	0.6968638700992731	0.6333261386680471	0.06353773143122599
834	3.85767350929	0.2551637112012548	0.13595143668172494	0.11921227451952987
704	3.85845552297	0.09424015790749962	0.005832923486245978	0.08840723442125364
463	3.85923753666	0.05689728890241774	0.022559214903030256	0.034338073999387486
265	3.86001955034	0.03692002298004571	0.01653703659282746	0.02038298638721825
929	3.86080156403	0.011575464570404037	-0.00961453031509052	0.021189994885494556
52	3.86158357771	0.015213446983576517	0.003732841506820961	0.011480605476755557
12	3.8623655914	0.006063786586812725	-0.0019422182874730964	0.008006004874285821
725	3.86314760508	0.008224251855835973	-0.02571343544128446	0.033937687297120434
177	3.86392961877	0.016316762911395166	0.010709891843401653	0.005606871067993513
258	3.86471163245	0.006481678202528762	-0.015335462887792861	0.021817141090321623
215	3.86549364614	0.004423355554150632	-0.043358046861249555	0.04778140241540019
808	3.86627565982	0.00416896194874905	-0.00031123416044520624	0.004480196109194257
486	3.86705767351	0.006320684769958618	0.0007968003793923373	0.0055238843905662804
719	3.86783968719	0.005492221336021785	0.002321103644585598	0.003171117691436187
1000	3.86862170088	0.0032704750021919082	-0.0003400299081399716	0.00361050491033188
297	3.86940371457	0.00029466502667663264	-0.004985863269312496	0.005280528295989129
93	3.87018572825	0.0017434201587702702	-0.008706675261557884	0.010450095420328154
718	3.87096774194	0.0012694219362741066	-0.007698541128617453	0.00896796306489156
620	3.87174975562	0.006689755240886441	-0.0024043470607160167	0.009094102301602458
576	3.87253176931	0.0018031430247749114	-0.003104471805970732	0.0049076148307456435
642	3.87331378299	0.003373157486389111	0.0002741622512161257	0.0030989952351729855
457	3.87409579668	0.0026573660581252767	-0.0008584900085772951	0.0035158560667025718
609	3.87487781036	0.0002280581928530978	-0.00953415619225595	0.009762214385109047
482	3.87565982405	0.0002459801860119626	-0.002716333413641081	0.0029623135996530436
895	3.87644183773	0.00048695378400953615	-0.0010676954651942516	0.0015546492492037878
61	3.87722385142	0.00032171073594078337	-0.001837205642887696	0.0021589163788284793
122	3.8780058651	0.0001328675421095049	-0.0017003346132611341	0.001833202155370639
502	3.87878787879	0.0005001463403790929	-0.03663937720745558	0.037139523547834674
187	3.87956989247	0.0016688452531270492	-0.00048475345439946693	0.002153598707526516
85	3.88035190616	0.0018308918062728274	0.0003642631569551469	0.0014666286493176806
706	3.88113391984	0.0005689062162801406	-0.0006878513332697622	0.0012567575495499028
955	3.88191593353	0.0003194181294485787	-0.0007673281346516347	0.0010867462641002135
927	3.88269794721	0.0007396694461969666	-0.0011016502870759837	0.0018413197332729503
234	3.8834799609	0.0003180367782285032	-0.0009540725876000522	0.0012721093658285554
867	3.88426197458	0.00021643443539121066	-0.001979926009049393	0.0021963604444406037
571	3.88504398827	0.00044551557556582466	-0.0015727175892639167	0.0020182331648297414
155	3.88582600196	0.0003014479944583037	-0.0036412571743706934	0.003942705168828997
47	3.88660801564	0.0010399721579856802	-0.051872283296153565	0.052912255454139245
318	3.88739002933	0.000248083469114313	-0.016958314712320455	0.017206398181434768
587	3.88817204301	0.0015121987369495216	-0.0009461568738489134	0.002458355610798435
959	3.8889540567	0.00046112896633543343	-0.0012400062255903954	0.0017011351919258288
35	3.88973607038	0.00014785140468687175	-0.0012071635178507734	0.001355014922537645
656	3.89051808407	0.00011813955739814475	-0.0015597047506368256	0.0016778443080349703
516	3.89130009775	8.220710571693601e-05	-0.0014514570584207576	0.0015336641641376936
55	3.89208211144	0.00028407514273753876	-0.0018532483608351136	0.0021373235035726523
73	3.89286412512	0.00044233132032589495	-0.0013826058658352736	0.0018249371861611685
747	3.89364613881	0.0002413818482014385	-0.0010891294140140673	0.0013305112622155058
259	3.89442815249	2.1624228524252942e-05	-0.0010897348034522025	0.0011113590319764555
65	3.89521016618	0.00015378312450442522	-0.0010946948475965002	0.0012484779721009254
739	3.89599217986	0.00012395373044959968	-0.004761557309139519	0.004885511039589119
98	3.89677419355	7.592511131981894e-05	-0.001456922023440388	0.0015328471347602068
556	3.89755620723	0.0001034361766558689	-0.0010589756750012391	0.001162411851657108
17	3.89833822092	0.00019836202839806916	-0.00228165465125052	0.002480016679648589
295	3.8991202346	0.0001467548037750177	-0.0022132771669163276	0.0023600319706913453
225	3.89990224829	0.0002061960740320501	-0.001733044306490683	0.0019392403805227332
307	3.90068426197	0.000432807114121303	-0.0018553754017069934	0.0022881825158282965
294	3.90146627566	0.0001826597896670279	-0.0010124313387427364	0.0011950911284097643
251	3.90224828935	0.0005432774133886653	-0.001520088700083022	0.0020633661134716874
175	3.90303030303	4.8514893583373464e-05	-0.001500972148543056	0.0015494870421264295
973	3.90381231672	8.471961363509806e-05	-0.0015485158411383537	0.0016332354547734518
629	3.9045943304	0.00041489814143202963	-0.0018614693602607701	0.0022763675016927998
471	3.90537634409	0.002073391972873928	-0.0008307708551953397	0.0029041628280692677
659	3.90615835777	2.3219252181299552	2.3219252181299552	0.0
434	3.90694037146	0.07838785924405567	-0.06515588460869814	0.1435437438527538
487	3.90772238514	0.002127570218437125	-0.06692697610094989	0.06905454631938701
453	3.90850439883	0.0013285305714685336	-0.0008181451490529845	0.002146675720521518
907	3.90928641251	0.0025346831645838286	0.0005178547445368054	0.0020168284200470232
174	3.9100684262	0.00041969157394250445	-0.0018041885896593612	0.0022238801636018657
697	3.91085043988	0.0008226991206390366	-0.0025080173814697737	0.0033307165021088103
127	3.91163245357	0.00036221853328433085	-0.0016739759796564613	0.002036194512940792
374	3.91241446725	0.004635005427575223	0.00042951321283091204	0.004205492214744311
300	3.91319648094	0.0020535504913810065	-0.0008467833279990344	0.002900333819380041
750	3.91397849462	0.00039380020340695765	-0.0011647219589629998	0.0015585221623699574
942	3.91476050831	0.0005562024854910419	-0.001063575213207102	0.0016197776986981438
879	3.91554252199	0.0003443239562139766	-0.0011719881834260093	0.001516312139639986
182	3.91632453568	0.00031536674361065664	-0.0009595950656096086	0.0012749618092202653
171	3.91710654936	0.00017121681444765002	-0.0011375928370860322	0.0013088096515336822
22	3.91788856305	0.00025846035966425873	-0.007313891773971903	0.007572352133636162
469	3.91867057674	1.8220500989318822e-05	-0.0011959199907920492	0.001214140491781368
728	3.91945259042	9.913097062774767e-05	-0.001409115086011603	0.0015082460566393507
513	3.92023460411	2.334482362753576e-05	-0.0014045269141154115	0.0014278717377429473
586	3.92101661779	0.00044013065470549506	-0.0007592930788895558	0.0011994237335950508
227	3.92179863148	0.00022072413750562347	-0.0019363318230816162	0.0021570559605872397
364	3.92258064516	0.0005700167348110519	-0.0013840930463882017	0.0019541097811992536
135	3.92336265885	0.00019197442741614168	-0.0012995084104807653	0.001491482837896907
616	3.92414467253	4.59608026850411e-05	-0.001419012874775305	0.0014649736774603461
466	3.92492668622	8.392386281474984e-05	-0.0009625419036147775	0.0010464657664295274
460	3.9257086999	2.336953597525948e-05	-0.0012201658101536061	0.0012435353461288656
42	3.92649071359	0.00010362100638960925	-0.0014497084719611308	0.00155332947835074
23	3.92727272727	3.018580680347327e-05	-0.000991229085608225	0.0010214148924116984
239	3.92805474096	2.7418454906502632e-05	-0.0013756700380884723	0.001403088492994975
980	3.92883675464	1.4480653278248212e-05	-0.0009281979530335605	0.0009426786063118087
805	3.92961876833	5.295885716094517e-05	-0.0017365684584085272	0.0017895273155694724
873	3.93040078201	0.00010370053618036223	-0.0024534258711632617	0.002557126407343624
134	3.9311827957	8.409498839467844e-05	-0.0015002830931938327	0.0015843780815885111
54	3.93196480938	2.8937840073961496e-05	-0.001231373020140314	0.0012603108602142754
162	3.93274682307	0.00010534183616073278	-0.0012631588724048015	0.0013685007085655343
491	3.93352883675	4.6516630537674075e-05	-0.0010167859558318781	0.0010633025863695522
57	3.93431085044	8.301778818875505e-05	-0.0010069635519798226	0.0010899813401685776
790	3.93509286413	9.848953030289209e-05	-0.0012535887633475795	0.0013520782936504716
279	3.93587487781	8.941613345703203e-05	-0.0014156631578217116	0.0015050792912787436
623	3.9366568915	5.66337225911262e-05	-0.0019249703689454556	0.001981604091536582
839	3.93743890518	0.00029019447599898385	-0.0010019178342606239	0.0012921123102596077
740	3.93822091887	0.0006132746953948498	-0.0017384134299476273	0.002351688125342477
908	3.93900293255	7.191432070685622e-05	-0.0016462082458001959	0.001718122566507052
795	3.93978494624	0.0002226762502841595	-0.0015787925526016267	0.0018014688028857861
715	3.94056695992	0.00012580862532507453	-0.0014685808886967244	0.001594389514021799
404	3.94134897361	3.634811022479312e-05	-0.00220291727224442	0.0022392653824692133
804	3.94213098729	8.224368031051199e-05	-0.0010879750119077158	0.0011702186922182278
339	3.94291300098	4.878844531441828e-05	-0.0012530304145816906	0.001301818859896109
990	3.94369501466	2.6589967386136948e-05	-0.0015703872313608258	0.0015969771987469628
1015	3.94447702835	0.00041549660555606494	-0.0008249345541262443	0.0012404311596823092
951	3.94525904203	0.0001434001231905846	-0.0010546902598762564	0.001198090383066841
104	3.94604105572	6.605867437059487e-05	-0.0011061497414406318	0.0011722084158112267
832	3.9468230694	4.792925579710783e-05	-0.001430596713502652	0.0014785259692997599
833	3.94760508309	6.125168848925e-05	-0.0012308713629618495	0.0012921230514510995
198	3.94838709677	4.865696809241982e-05	-0.0014244240333614044	0.0014730810014538243
849	3.94916911046	0.00018283057228130062	-0.0013382038869766966	0.0015210344592579972
255	3.94995112414	0.00011151669715125934	-0.001458732867714474	0.0015702495648657333
278	3.95073313783	4.377775439623477e-05	-0.0020514071673614076	0.0020951849217576424
415	3.95151515152	0.000138889373482165	-0.0016972010408817795	0.0018360904143639445
131	3.9522971652	1.921407036409306e-05	-0.03493105811174679	0.034950272182110886
754	3.95307917889	5.7061705660998996e-05	-0.0013644607031935152	0.0014215224088545142
176	3.95386119257	7.39592094056718e-06	-0.0011773003707631347	0.0011846962917037018
654	3.95464320626	9.895858259767465e-05	-0.0011633834594189096	0.0012623420420165843
426	3.95542521994	1.9315883357684527e-05	-0.0014490443460246638	0.0014683602293823483
368	3.95620723363	7.148599491912933e-05	-0.0015506033634147265	0.0016220893583338558
128	3.95698924731	2.950052467243225e-05	-0.0014190962864990553	0.0014485968111714875
488	3.957771261	6.218029714233353e-06	-0.0013428468319922615	0.0013490648617064949
791	3.95855327468	0.00019203885836382995	-0.0007468636637248949	0.0009389025220887248
91	3.95933528837	0.0003418346321049093	-0.007017048747435695	0.007358883379540604
716	3.96011730205	1.9999978417149051	1.9999978417149051	0.0
142	3.96089931574	1.9999978417149051	1.9999978417149051	0.0
323	3.96168132942	0.16807818059433277	-0.01641780200850862	0.1844959826028414
778	3.96246334311	0.0031961078899085393	0.0008713280339236462	0.002324779855984893
550	3.96324535679	0.0019361901009222748	0.00016060477083534863	0.0017755853300869262
437	3.96402737048	0.0006863389043179069	-0.0014240484817946708	0.0021103873861125777
831	3.96480938416	7.179035914228749e-05	-0.0012844397679767638	0.0013562301271190513
282	3.96559139785	5.889664441571796e-05	-0.002326817073049714	0.002385713717465432
408	3.96637341153	9.306903994099613e-05	-0.0017821174888812408	0.001875186528822237
362	3.96715542522	2.9001261672156886e-05	-0.0012834685068909835	0.0013124697685631403
367	3.96793743891	8.470607751576154e-05	-0.0011440521059129516	0.0012287581834287131
490	3.96871945259	0.0008019078651675393	-0.0019883344706670414	0.0027902423358345807
985	3.96950146628	0.0004926130652709304	-0.001195776044021546	0.0016883891092924763
671	3.97028347996	9.510007224822203e-05	-0.0012322047530322067	0.0013273048252804287
970	3.97106549365	0.00010999246854659361	-0.001254373594125724	0.0013643660626723175
932	3.97184750733	3.7746229003765563e-05	-0.001130894571748975	0.0011686408007527405
978	3.97262952102	0.0001381888821030408	-0.0014749035010153122	0.001613092383118353
551	3.9734115347	7.532464596105015e-05	-0.0016449019523658848	0.001720226598326935
470	3.97419354839	4.16150067126253e-05	-0.0015984230355243767	0.001640038042237002
33	3.97497556207	1.854493402264623e-05	-0.001175706209126659	0.0011942511431493052
501	3.97575757576	1.525629250709315e-05	-0.0011928482874807855	0.0012081045799878787
901	3.97653958944	1.116112842058925e-05	-0.0013168692851852626	0.0013280304136058518
536	3.97732160313	6.533804862618453e-05	-0.0008285857991037204	0.000893923847729905
293	3.97810361681	0.0002400261391195535	-0.0019761735765837507	0.002216199715703304
252	3.9788856305	7.142109248370332e-05	-0.001050093923749884	0.0011215150162335874
737	3.97966764418	4.889335997582123e-05	-0.001155243092273217	0.0012041364522490383
281	3.98044965787	1.742729477971494e-05	-0.007908179362610568	0.007925606657390283
351	3.98123167155	1.963939774229928e-05	-0.0009632257429394997	0.000982865140681799
9	3.98201368524	3.649149988627087e-05	-0.001158430195633997	0.001194921695520268
395	3.98279569892	1.4306680778730652e-05	-0.0009146977770377873	0.000929004457816518
705	3.98357771261	3.0977387817543445e-05	-0.00378884786095135	0.0038198252487688933
888	3.9843597263	5.203249764385021e-06	-0.0015172751475223123	0.0015224783972866973
1003	3.98514173998	3.0413433766973696e-05	-0.0013513360500656546	0.0013817494838326283
988	3.98592375367	1.1372783669472142e-05	-0.001140728584138273	0.0011521013678077452
20	3.98670576735	2.9850243787876707e-06	-0.0009424188411810697	0.0009454038655598573
493	3.98748778104	5.690305640904114e-06	-0.0009551525606177336	0.0009608428662586377
757	3.98826979472	3.6190818626380405e-05	-0.0011487591691157206	0.001184949987742101
961	3.98905180841	1.2379434197740125e-05	-0.0010606138443716162	0.0010729932785693563
314	3.98983382209	3.161357196512782e-05	-0.0014898857369853857	0.0015214993089505136
664	3.99061583578	0.00013161084479840213	-0.001684095251029305	0.0018157060958277071
116	3.99139784946	7.081094957595013e-05	-0.0014463570852010221	0.0015171680347769723
584	3.99217986315	1.272332212431948e-05	-0.001651834731921653	0.0016645580540459726
31	3.99296187683	8.37546526666344e-06	-0.0017881614050931915	0.001796536870359855
748	3.99374389052	1.657175785219067e-05	-0.0014136344277666524	0.001430206185618843
693	3.9945259042	2.77381218110051e-05	-0.0012612295288416675	0.0012889676506526726
159	3.99530791789	8.35629489781553e-06	-0.001028554619113109	0.0010369109140109245
989	3.99608993157	6.844420231466586e-06	-0.0009786445891428741	0.0009854890093743407
700	3.99687194526	5.513256482014839e-06	-0.0013026746526403343	0.0013081879091223492
96	3.99765395894	1.1139056494968713e-05	-0.001513935241597153	0.0015250742980921217
56	3.99843597263	6.1909182327291035e-06	-0.0013299743893018245	0.0013361653075345536
388	3.99921798631	3.748848935281046e-06	-0.0019583563976830476	0.0019621052466183286
62	4.0	5.96638671801486e-09	-0.0001808422386682107	0.0001808482050549287


==> process_data.txt <==
length	s_gm	s_even	s_nemo	s_nrps	q_gm	q_even	q_nemo	q_nrps	b_gm	b_even	b_nemo	b_nrps	r_gm	r_even	r_nemo	r_nrps
1	0.0	0.666666666667	0.918295834054	1.09406613963	0.0441104177484	-0.415037499279	0.666666666667	0.146535423318	0.207518749639	0.666666666667	0.0	0.333333333333	0.459147917027	0.0	0.333333333333	0.166666666667
2	4.4408920985e-16	0.459147917027	0.333333333333	0.718546354077	0.0115804572848	-0.415037499279	1.25162916739	0.188721875541	0.240048710103	0.874185416306	0.0	0.666666666667	1.09328462323	0.459147917027	0.666666666667	0.333333333333
3	2.22044604925e-16	0.333333333333	4.4408920985e-16	0.379975644948	0.00279234472313	-0.321752876049	1.58496250072	0.324473053554	0.248836822665	0.90671537677	0.0	0.869486197781	1.75116317734	1.09328462323	1.0	0.630513802219
4	8.881784197e-16	0.229573958514	0.0	0.114786979257	0.000708374946391	-0.22678161379	1.58496250072	0.407651031916	0.250920792441	0.915503489331	0.0	1.05149688511	2.41574587423	1.75116317734	1.33333333333	0.948503114889
5	-1.7763568394e-15	0.166666666667	0.0	-1.7763568394e-15	0.000175667532704	-0.16595829172	1.58496250072	0.406591921811	0.251453499855	0.917587459108	0.0	1.16734297447	3.08187983348	2.41574587423	1.66666666667	1.33265702553
6	-2.22044604925e-16	0.114786979257	0.0	2.22044604925e-15	4.40859005257e-05	-0.114611311724	1.58496250072	0.309423462854	0.251585081487	0.918120166522	0.0	1.26451143343	3.74841491851	3.08187983348	2.0	1.73548856657
7	1.33226762955e-15	0.0833333333333	0.0	1.33226762955e-15	1.09997864879e-05	-0.0832892474328	1.58496250072	0.228122528076	0.251618167601	0.918251748154	0.0	1.34581236821	4.41504849907	3.74841491851	2.33333333333	2.15418763179
8	-1.33226762955e-15	0.0573934896284	0.0	4.4408920985e-16	2.75262210003e-06	-0.0573824898419	1.58496250072	0.182448760201	0.251626414766	0.918284834268	0.0	1.39148613608	5.08170691857	4.41504849907	2.66666666667	2.60851386392
9	-4.4408920985e-16	0.0416666666667	0.0	-4.4408920985e-16	6.8781888185e-07	-0.0416639140446	1.58496250072	0.142748286717	0.251628479569	0.918293081432	0.0	1.43118660957	5.74837152043	5.08170691857	3.0	3.06881339043
10	-1.55431223448e-15	0.0286967448142	0.0	0.0	1.71996664022e-07	-0.0286960569953	1.58496250072	0.109486576009	0.251628995391	0.918295146236	0.0	1.46444832028	6.41503767128	5.74837152043	3.33333333333	3.53555167972
11	-2.22044604925e-15	0.0208333333333	0.0	-4.4408920985e-16	4.29939142066e-08	-0.0208331613367	1.58496250072	0.0811714554571	0.251629124394	0.918295662058	0.0	1.49276344083	7.08170420894	6.41503767128	3.66666666667	4.00723655917
12	3.10862446895e-15	0.0143483724071	0.0	-1.7763568394e-15	1.07491313628e-08	-0.0143483294132	1.58496250072	0.0611654132056	0.251629156639	0.918295791061	0.0	1.51276948308	7.74837084336	7.08170420894	4.0	4.48723051692
13	-3.77475828373e-15	0.0104166666667	0.0	2.22044604925e-15	2.68720512508e-09	-0.0104166559175	1.58496250072	0.0476614442651	0.251629164701	0.918295823305	0.0	1.52627345202	8.41503750197	7.74837084336	4.33333333333	4.97372654798
14	1.33226762955e-15	0.00717418620355	0.0	1.33226762955e-15	6.71809274877e-10	-0.00717418351635	1.58496250072	0.0380828328383	0.251629166716	0.918295831367	0.0	1.53585206345	9.08170416662	8.41503750197	4.66666666667	5.46414793655
15	-1.55431223448e-15	0.00520833333333	0.0	2.6645352591e-15	1.67952762808e-10	-0.00520833266152	1.58496250072	0.0291308979572	0.25162916722	0.918295833383	0.0	1.54480399833	9.74837083278	9.08170416662	5.0	5.95519600167
16	-1.7763568394e-15	0.00358709310178	0.0	8.881784197e-16	4.19895229697e-11	-0.00358709293383	1.58496250072	0.0216540344	0.251629167346	0.918295833887	0.0	1.55228086188	10.4150374993	9.74837083278	5.33333333333	6.44771913812
17	2.22044604925e-16	0.00260416666667	0.0	4.4408920985e-16	1.04947162072e-11	-0.00260416662468	1.58496250072	0.0170242681794	0.251629167377	0.918295834013	0.0	1.5569106281	11.081704166	10.4150374993	5.66666666667	6.9430893719
18	-4.88498130835e-15	0.00179354655089	8.881784197e-16	2.22044604925e-15	2.62900812231e-12	-0.00179354654039	1.58496250072	0.0130196546134	0.251629167385	0.918295834044	0.0	1.56091524167	11.7483708326	11.081704166	6.0	7.43908475833
19	-3.10862446895e-15	0.00130208333333	0.0	2.22044604925e-15	6.59028387417e-13	-0.00130208333071	1.58496250072	0.0104494950219	0.251629167387	0.918295834052	0.0	1.56348540126	12.4150374993	11.7483708326	6.33333333333	7.93651459874
20	-1.11022302463e-15	0.000896773275442	0.0	1.33226762955e-15	1.65201186064e-13	-0.000896773274786	1.58496250072	0.00815315994528	0.251629167388	0.918295834054	0.0	1.56578173634	13.0817041659	12.4150374993	6.66666666667	8.43421826366

